Halving the cost of QROM

Table lookup, often referred to as quantum read only memory (QROM), is one of the most widely used subroutines in quantum algorithms, and constitutes the majority share of algorithmic overheads in most practical applications of quantum computers. It involves the coherent loading of $N$ bitstrings of length $b$ in superposition, and naively has a non-Clifford cost of $N$ Toffolis. It is known that given access to $b\, \lambda$ dirty qubits, one can reduce the Toffoli cost of QROM to $2\frac{N}{\lambda} + 4b(\lambda - 1)$. In this work, we first present an optimization to reduce this cost to $2\frac{N}{\lambda} + 2b(\lambda - 1) + 2\lambda-6$ by replacing the ``SelectSwap" architecture with ``SelectCopy". We then provide a further optimization for the qubit-constrained regime where the Toffoli cost is typically $\sim 2\frac{N}{\lambda}$, and reduce it to $\sim (1+\frac{1}{b})\frac{N}{\lambda}$, cutting the cost by approximately $50\%$ and effectively matching the performance of clean-qubit QROM using dirty qubits for practical values of $b$. Lastly, we provide a parametric family of methods that allow the interpolation of the prefactor of the $\frac{N}{\lambda} $ term from $2$ to ($\, 1+\frac{1}{b}\,$) to obtain the best cost for different qubit availability regimes.

==> figures/berry_qroam.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6.5, 3) {$\ket{q}$};
		\node [style=none] (1) at (-6.5, 2) {$\ket{r}$};
		\node [style=none] (2) at (-6.5, 1) {$\ket{0}$};
		\node [style=none] (3) at (-6.625, 0) {$\ket{\phi_1}$};
		\node [style=none] (4) at (-6, 3) {};
		\node [style=none] (5) at (-6, 2) {};
		\node [style=none] (6) at (-6, 1) {};
		\node [style=none] (7) at (-6, 0) {};
		\node [style=none] (8) at (11, 3) {};
		\node [style=none] (9) at (11, 2) {};
		\node [style=none] (10) at (11, 1) {};
		\node [style=none] (11) at (11, 0) {};
		\node [style=none] (12) at (-7, -2) {$\ket{\phi_{\lambda-1}}$};
		\node [style=none] (13) at (-6, -2) {};
		\node [style=none] (14) at (11, -2) {};
		\node [style=none] (15) at (-6.75, -1) {$\vdots$};
		\node [style=big gate] (17) at (1, -0.5) {\textsc{Swap}};
		\node [style=cnot ctrl] (20) at (-1, 3) {};
		\node [style=cnot ctrl] (21) at (1, 2) {};
		\node [style=none] (24) at (-1, 1) {};
		\node [style=none] (27) at (1, 1) {};
		\node [style=none] (34) at (12, 0) {};
		\node [style=none] (35) at (12.125, -2) {$\ket{\phi_{\lambda-1}}$};
		\node [style=none] (36) at (11.975, 0) {};
		\node [style=none] (37) at (11.725, 0) {$\ket{\phi_1}$};
		\node [style=none] (38) at (12.025, 1) {$\ket{f(x)}$};
		\node [style=none] (39) at (11.5, 3) {$\ket q$};
		\node [style=none] (40) at (11.5, 2) {$\ket r$};
		\node [style=none] (41) at (12, -1) {$\vdots$};
		\node [style=gate] (42) at (-5, 1) {$H$};
		\node [style=big gate] (43) at (-3, -0.5) {\textsc{Swap}};
		\node [style=cnot ctrl] (44) at (-3, 2) {};
		\node [style=none] (45) at (-3, 1) {};
		\node [style=gate] (46) at (2.925, 1) {$H$};
		\node [style=big gate] (47) at (9, -0.5) {\textsc{Swap}};
		\node [style=cnot ctrl] (48) at (7, 3) {};
		\node [style=cnot ctrl] (49) at (9, 2) {};
		\node [style=none] (50) at (7, 1) {};
		\node [style=none] (51) at (9, 1) {};
		\node [style=big gate] (53) at (4.975, -0.5) {\textsc{Swap}};
		\node [style=cnot ctrl] (54) at (4.975, 2) {};
		\node [style=none] (55) at (4.975, 1) {};
		\node [style=big gate] (56) at (-1, -0.5) {\textsc{Sel}};
		\node [style=big gate] (57) at (7, -0.5) {\textsc{Sel}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (8.center);
		\draw (5.center) to (9.center);
		\draw (6.center) to (10.center);
		\draw (7.center) to (11.center);
		\draw (13.center) to (14.center);
		\draw (20) to (24.center);
		\draw (21) to (27.center);
		\draw (44) to (45.center);
		\draw (48) to (50.center);
		\draw (49) to (51.center);
		\draw (54) to (55.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/iterative_qrom.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-12.25, 3) {$\ket{q}$};
		\node [style=none] (1) at (-12.25, 2) {$\ket{r}$};
		\node [style=none] (2) at (-12.25, 1) {$\ket{0}_0$};
		\node [style=none] (3) at (-12.25, 0) {$\ket{0}_1$};
		\node [style=none] (4) at (-11.25, 3) {};
		\node [style=none] (5) at (-11.25, 2) {};
		\node [style=none] (6) at (-11.25, 1) {};
		\node [style=none] (7) at (-11.25, 0) {};
		\node [style=none] (8) at (11.5, 3) {};
		\node [style=none] (9) at (11.5, 2) {};
		\node [style=none] (10) at (11.5, 1) {};
		\node [style=none] (11) at (11.5, 0) {};
		\node [style=none] (12) at (-12.25, -2) {$\ket{0}_{b-1}$};
		\node [style=none] (13) at (-11.25, -2) {};
		\node [style=none] (14) at (11.5, -2) {};
		\node [style=none] (15) at (-12, -1) {$\vdots$};
		\node [style=cnot ctrl] (20) at (-9.25, 3) {};
		\node [style=cnot ctrl] (21) at (-6.75, 2) {};
		\node [style=cnot ctrl] (22) at (-4.25, 3) {};
		\node [style=cnot ctrl] (23) at (-1.75, 2) {};
		\node [style=none] (24) at (-9.25, -3.5) {};
		\node [style=none] (26) at (-4.25, -3.5) {};
		\node [style=none] (27) at (-6.75, -3.5) {};
		\node [style=none] (28) at (-1.75, -3.5) {};
		\node [style=none] (34) at (12.5, 0) {};
		\node [style=none] (36) at (12.5, 0) {};
		\node [style=none] (38) at (12.7, 1) {$\ket{f(x)_0}$};
		\node [style=none] (39) at (12, 3) {$\ket q$};
		\node [style=none] (40) at (12, 2) {$\ket r$};
		\node [style=none] (41) at (12.5, -0.9) {$\vdots$};
		\node [style=none] (44) at (-12.225, -3.5) {$\ket{\phi_1}$};
		\node [style=none] (45) at (-11.225, -3.5) {};
		\node [style=none] (46) at (11.525, -3.5) {};
		\node [style=none] (47) at (-12.575, -5.5) {$\ket{\phi_{b\lambda-1}}$};
		\node [style=none] (48) at (-11.225, -5.5) {};
		\node [style=none] (49) at (11.525, -5.5) {};
		\node [style=none] (50) at (-11.975, -4.5) {$\vdots$};
		\node [style=med gate] (54) at (-4.225, -4.5) {$\textsc{Sel}_2$};
		\node [style=none] (55) at (12.525, -3.5) {};
		\node [style=none] (56) at (13, -5.5) {$\ket{\phi_{b\lambda-1}}$};
		\node [style=none] (57) at (12.525, -3.5) {};
		\node [style=none] (58) at (12.275, -3.5) {$\ket{\phi_1}$};
		\node [style=none] (59) at (12.525, -4.5) {$\vdots$};
		\node [style=med gate] (60) at (-1.725, -4.5) {$\textsc{Copy}$};
		\node [style=med gate] (61) at (-6.725, -4.5) {$\textsc{Copy}$};
		\node [style=med gate] (62) at (-9.225, -4.5) {$\textsc{Sel}_1$};
		\node [style=gate] (63) at (-9.25, 1) {$\textsc{Sel}_1$};
		\node [style=gate] (64) at (-6.75, 1) {$\textsc{Copy}$};
		\node [style=gate] (65) at (-4.25, 0) {$\textsc{Sel}_2$};
		\node [style=gate] (66) at (-1.75, 0) {$\textsc{Copy}$};
		\node [style=none] (67) at (0.25, -1) {$\ddots$};
		\node [style=cnot ctrl] (68) at (2.275, 3) {};
		\node [style=cnot ctrl] (69) at (4.775, 2) {};
		\node [style=none] (70) at (2.275, -3.5) {};
		\node [style=none] (71) at (4.775, -3.5) {};
		\node [style=med gate] (72) at (2.3, -4.5) {$\textsc{Sel}_b$};
		\node [style=med gate] (73) at (4.8, -4.5) {$\textsc{Copy}$};
		\node [style=gate] (74) at (2.275, -2) {$\textsc{Sel}_b$};
		\node [style=gate] (75) at (4.775, -2) {$\textsc{Copy}$};
		\node [style=cnot ctrl] (76) at (7.275, 3) {};
		\node [style=cnot ctrl] (77) at (9.775, 2) {};
		\node [style=none] (78) at (7.275, -3.5) {};
		\node [style=none] (79) at (9.775, -3.5) {};
		\node [style=med gate] (80) at (7.3, -4.5) {$\textsc{Sel}^\dagger$};
		\node [style=med gate] (81) at (9.8, -4.5) {$\textsc{Copy}$};
		\node [style=none] (84) at (6.25, 3.75) {};
		\node [style=none] (85) at (11, 3.75) {};
		\node [style=none] (86) at (6.25, -6.5) {};
		\node [style=none] (87) at (11, -6.5) {};
		\node [style=none] (88) at (8.65, 4.5) {};
		\node [style=none] (89) at (6.25, 3.95) {};
		\node [style=none] (90) at (11, 3.95) {};
		\node [style=none] (91) at (8.625, 4.95) {Restore};
		\node [style=none] (92) at (0.275, -4.25) {$...$};
		\node [style=big gate] (93) at (9.75, -0.5) {$\textsc{Copy}$};
		\node [style=none] (94) at (12.75, 0) {$\ket{f(x)_1}$};
		\node [style=none] (95) at (13.1, -2) {$\ket{f(x)_{b-1}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (8.center);
		\draw (5.center) to (9.center);
		\draw (6.center) to (10.center);
		\draw (7.center) to (11.center);
		\draw (13.center) to (14.center);
		\draw (20) to (24.center);
		\draw (21) to (27.center);
		\draw (23) to (28.center);
		\draw (22) to (26.center);
		\draw (45.center) to (46.center);
		\draw (48.center) to (49.center);
		\draw (69) to (71.center);
		\draw (68) to (70.center);
		\draw (77) to (79.center);
		\draw (76) to (78.center);
		\draw [style=box edge] (84.center) to (86.center);
		\draw [style=box edge] (86.center) to (87.center);
		\draw [style=box edge] (85.center) to (87.center);
		\draw [style=box edge] (84.center) to (85.center);
		\draw [in=-135, out=60] (89.center) to (88.center);
		\draw [in=120, out=-60, looseness=0.75] (88.center) to (90.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qroam.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6.5, 3) {$\ket{q}$};
		\node [style=none] (1) at (-6.5, 2) {$\ket{r}$};
		\node [style=none] (2) at (-6.5, 1) {$\ket{0}$};
		\node [style=none] (3) at (-6.7, 0) {$\ket{\phi_1}$};
		\node [style=none] (4) at (-6, 3) {};
		\node [style=none] (5) at (-6, 2) {};
		\node [style=none] (6) at (-6, 1) {};
		\node [style=none] (7) at (-6, 0) {};
		\node [style=none] (8) at (5.5, 3) {};
		\node [style=none] (9) at (5.5, 2) {};
		\node [style=none] (10) at (5.5, 1) {};
		\node [style=none] (11) at (5.5, 0) {};
		\node [style=none] (12) at (-7, -2) {$\ket{\phi_{\lambda-1}}$};
		\node [style=none] (13) at (-6, -2) {};
		\node [style=none] (14) at (5.5, -2) {};
		\node [style=none] (15) at (-6.75, -1) {$\vdots$};
		\node [style=big gate] (17) at (-1.5, -0.5) {\textsc{Copy}};
		\node [style=big gate] (19) at (3.5, -0.5) {\textsc{Copy}};
		\node [style=cnot ctrl] (20) at (-4, 3) {};
		\node [style=cnot ctrl] (21) at (-1.5, 2) {};
		\node [style=cnot ctrl] (22) at (1, 3) {};
		\node [style=cnot ctrl] (23) at (3.5, 2) {};
		\node [style=none] (24) at (-4, 1) {};
		\node [style=none] (26) at (1, 0) {};
		\node [style=none] (27) at (-1.5, 1) {};
		\node [style=none] (28) at (3.5, 1) {};
		\node [style=med gate] (30) at (1, -1) {$\textsc{Sel}_2$};
		\node [style=none] (34) at (6.5, 0) {};
		\node [style=none] (35) at (6.675, -2) {$\ket{\phi_{\lambda-1}}$};
		\node [style=none] (36) at (6.5, 0) {};
		\node [style=none] (37) at (6.225, 0) {$\ket{\phi_1}$};
		\node [style=none] (38) at (6.525, 1) {$\ket{f(x)}$};
		\node [style=none] (39) at (6, 3) {$\ket q$};
		\node [style=none] (40) at (6, 2) {$\ket r$};
		\node [style=none] (41) at (6.5, -1) {$\vdots$};
		\node [style=big gate] (43) at (-4.075, -0.5) {$\textsc{Sel}_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (8.center);
		\draw (5.center) to (9.center);
		\draw (6.center) to (10.center);
		\draw (7.center) to (11.center);
		\draw (13.center) to (14.center);
		\draw (20) to (24.center);
		\draw (21) to (27.center);
		\draw (23) to (28.center);
		\draw (22) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/restore.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-8, -0.5) {};
		\node [style=none] (1) at (6, -0.5) {};
		\node [style=none] (2) at (-8, 1) {};
		\node [style=none] (3) at (-8, 2.5) {};
		\node [style=none] (4) at (-8, 4) {};
		\node [style=none] (5) at (-8, 5.5) {};
		\node [style=none] (6) at (-8, -2) {};
		\node [style=none] (7) at (6, 1) {};
		\node [style=none] (8) at (6, 2.5) {};
		\node [style=none] (9) at (6, 4) {};
		\node [style=none] (10) at (6, 5.5) {};
		\node [style=none] (11) at (6, -2) {};
		\node [style=none] (12) at (-10, 5.5) {$\ket{f_{x,0} \oplus \phi_{r,0}}$};
		\node [style=none] (13) at (-10, 4) {$\ket{f_{x,1} \oplus \phi_{r,1}}$};
		\node [style=none] (14) at (-10, 2.5) {$\ket{f_{x,2} \oplus \phi_{r,0}}$};
		\node [style=none] (15) at (-10, 1) {$\ket{f_{x,3} \oplus \phi_{r,1}}$};
		\node [style=none] (16) at (-10, -0.5) {$\ket{f_{x,4} \oplus \phi_{r,0}}$};
		\node [style=none] (17) at (-8, 7) {};
		\node [style=none] (18) at (6, 7) {};
		\node [style=none] (19) at (-8.625, 7) {$\ket r $};
		\node [style=none] (20) at (-9, -2) {$\ket{\phi_{0,0}}$};
		\node [style=none] (21) at (-9, -2.9) {$\vdots$};
		\node [style=none] (22) at (-8, -4) {};
		\node [style=none] (23) at (6, -4) {};
		\node [style=none] (24) at (-8, -5.5) {};
		\node [style=none] (25) at (6, -5.5) {};
		\node [style=none] (26) at (-9, -4) {$\ket{\phi_{r,0}}$};
		\node [style=none] (27) at (-9, -5.5) {$\ket{\phi_{r,1}}$};
		\node [style=cnot ctrl] (28) at (-7, 7) {};
		\node [style=cnot ctrl] (29) at (-7, -4) {};
		\node [style=none] (30) at (-7, -6.5) {};
		\node [style=none] (31) at (-1, -6.5) {};
		\node [style=cnot ctrl] (32) at (-5.5, -6.5) {};
		\node [style=cnot ctrl] (33) at (-4, -6.5) {};
		\node [style=cnot ctrl] (34) at (-2.5, -6.5) {};
		\node [style=cnot targ] (35) at (-5.5, 5.5) {};
		\node [style=cnot targ] (36) at (-4, 2.5) {};
		\node [style=cnot targ] (37) at (-2.5, -0.5) {};
		\node [style=cnot ctrl] (38) at (-1, 7) {};
		\node [style=cnot ctrl] (39) at (0.5, 7) {};
		\node [style=cnot ctrl] (40) at (-1, -4) {};
		\node [style=cnot ctrl] (41) at (0.5, -5.5) {};
		\node [style=cnot ctrl] (42) at (2, -6.5) {};
		\node [style=cnot ctrl] (43) at (3.5, -6.5) {};
		\node [style=cnot ctrl] (44) at (5, -5.5) {};
		\node [style=cnot ctrl] (45) at (5, 7) {};
		\node [style=none] (46) at (0.5, -6.5) {};
		\node [style=none] (47) at (5, -6.5) {};
		\node [style=cnot targ] (48) at (2, 4) {};
		\node [style=cnot targ] (49) at (3.5, 1) {};
		\node [style=none] (50) at (7, 5.5) {$\ket{f_{x,0}}$};
		\node [style=none] (51) at (7, 4) {$\ket{f_{x,1}}$};
		\node [style=none] (52) at (7, 2.5) {$\ket{f_{x,2}}$};
		\node [style=none] (53) at (7, 1) {$\ket{f_{x,3} }$};
		\node [style=none] (54) at (7, -0.5) {$\ket{f_{x,4}}$};
		\node [style=none] (55) at (-9, -6.25) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (10.center);
		\draw (4.center) to (9.center);
		\draw (3.center) to (8.center);
		\draw (2.center) to (7.center);
		\draw (0.center) to (1.center);
		\draw (6.center) to (11.center);
		\draw (17.center) to (18.center);
		\draw (22.center) to (23.center);
		\draw (24.center) to (25.center);
		\draw (28) to (30.center);
		\draw (30.center) to (31.center);
		\draw (32) to (35);
		\draw (33) to (36);
		\draw (34) to (37);
		\draw (31.center) to (38);
		\draw (39) to (46.center);
		\draw (45) to (47.center);
		\draw (46.center) to (47.center);
		\draw (48) to (42);
		\draw (49) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

